Digital color codes of stars

Publications in astrophysics are nowadays mainly published and read in digitized formats. Astrophysical publications in both research and in popular outreach often use colorful representations of stars to indicate various stellar types, that is, different spectral types or effective temperatures. Computer generated and computer displayed imagery has become an integral part of stellar astrophysics communication. There is, however, no astrophysically motivated standard color palette for illustrative representations of stars and some stars are actually represented in misleading colors. We use pre-computed PHOENIX and TLUSTY stellar model spectra and convolve them with the three standard color matching functions for human color perception between 360$\,$nm and 830$\,$nm. The color matching functions represent the three sets of receptors in the eye that respond to red, green, and blue light. For a grid of main sequence stars with effective temperatures between 2300$\,$K and 55,000$\,$K of different metallicities we present the red-blue-green and hexadecimal color codes that can be used for digitized color representations of stars as if seen from space. We find significant deviations between the color codes of stars computed from stellar spectra and from a black body radiator of the same effective temperature. We illustrate the main sequence in the color wheel and demonstrate that there are no yellow, green, cyan, or purple stars. Red dwarf stars (spectral types M0V - M9V) actually look orange to the human eye. Old white dwarfs such as WD$\,$1856$+$534, host to a newly discovered transiting giant planet candidate, occur pale orange to the human eye, not white. Our freely available software can be used to generate color codes for any input spectrum such as those from planets, galaxies, quasars etc.

==> documents/README.txt <==
% README.TXT for WileyNJD-v2.cls
% Version 2.0 released 23 June 2017
%
% This software may only be used to prepare an article for publication in the
% Wiley NJD (New Journal Design) journals
% to be published by John Wiley & Sons, Ltd.
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   README.TXT   this file
%   WileyNJD-v2.cls  the LaTeX2e class file
%   wileyNJD-Doc.tex   authors' instructions
%   wileyNJD-Doc.pdf   authors' instructions in PDF format
%
% Typeset wileyNJD-Doc.tex for instructions and examples, or view the PDF.
%
% Simply place WileyNJD-v2.cls and wileyNJD-Doc.tex in your systems usual directories
% and typeset using your LaTeX2e command.
%
%



